PF-cpGAN: Profile to Frontal Coupled GAN for Face Recognition in the Wild

In recent years, due to the emergence of deep learning, face recognition has achieved exceptional success. However, many of these deep face recognition models perform relatively poorly in handling profile faces compared to frontal faces. The major reason for this poor performance is that it is inherently difficult to learn large pose invariant deep representations that are useful for profile face recognition. In this paper, we hypothesize that the profile face domain possesses a gradual connection with the frontal face domain in the deep feature space. We look to exploit this connection by projecting the profile faces and frontal faces into a common latent space and perform verification or retrieval in the latent domain. We leverage a coupled generative adversarial network (cpGAN) structure to find the hidden relationship between the profile and frontal images in a latent common embedding subspace. Specifically, the cpGAN framework consists of two GAN-based sub-networks, one dedicated to the frontal domain and the other dedicated to the profile domain. Each sub-network tends to find a projection that maximizes the pair-wise correlation between two feature domains in a common embedding feature subspace. The efficacy of our approach compared with the state-of-the-art is demonstrated using the CFP, CMU MultiPIE, IJB-A, and IJB-C datasets.

==> README.txt <==

To make a sample IJCB 2020 paper, copy the contents of this directory
somewhere, and type

 latex ijcb2020_template

or 

 pdflatex ijcb2020_template

To build your submission, copy ijcb2020_template.tex to a new file with 
a more appropriate name, e.g. ijcb2020_my_paper.tex, and proceed. 



